Transverse Single Spin Asymmetry in $e+p^\uparrow \to e+J/\psi +X $ and $Q^2$ -evolution of Sivers Function-II

We present estimates of Single Spin Asymmetry(SSA) in the electroproduction of J/{\psi} taking into account the transverse momentum dependent(TMD) evolution of the Sivers function. We estimate SSA for JLab, HERMES, COMPASS and eRHIC energies using color evaporation model of J/{\psi}. We have calculated the asymmetry using recent parameters extracted by Echevarria et al. using the CSS approach to TMD evolution. These recent TMD evolution fits are based on the evolution kernel in which the perturbative part is resummed up to NLL accuracy. We have also estimated the asymmetry by using parameters which had been obtained by a fit by Anselmino et al., using both an exact numerical and an approximate analytical solution of the TMD evolution equations. We find that the variation among the different estimates obtained using TMD evolution is much smaller than between these on one hand and the estimates obtained using DGLAP evolution on the other. Even though the use of TMD evolution causes an overall reduction in asymmetries compared to the ones obtained without it, they remain sizable. Overall, upon use of TMD evolution, predictions for asymmetries stabilize.

==> AsymmetryqT/aqt/SA_qT_158.1_a.dat <==
0.001	-2.26828e-06
0.051	-0.000125346
0.101	-0.000244958
0.151	-0.000365503
0.201	-0.000483705
0.251	-0.000598304
0.301	-0.000710832
0.351	-0.000817755
0.401	-0.000921452
0.451	-0.00101659
0.501	-0.00111132
0.551	-0.001202
0.601	-0.00128163
0.651	-0.00135748
0.701	-0.0014253
0.751	-0.00149056



==> AsymmetryqT/aqt/SA_qT_17.33_a.dat <==
0.001	1.34892e-05
0.051	0.000710204
0.101	0.00141028
0.151	0.00210751
0.201	0.0027962
0.251	0.00347838
0.301	0.00413846
0.351	0.00480062
0.401	0.0054439
0.451	0.00608843
0.501	0.0067187
0.551	0.00734364
0.601	0.00792346
0.651	0.00850012
0.701	0.00906582
0.751	0.00963306



==> AsymmetryqT/aqt/SA_qT_31.6_a.dat <==
0.001	2.74617e-06
0.051	7.99946e-05
0.101	0.000157942
0.151	0.000234809
0.201	0.000311504
0.251	0.000385974
0.301	0.000462692
0.351	0.000536329
0.401	0.000609906
0.451	0.000679593
0.501	0.000746672
0.551	0.000812499
0.601	0.000872872
0.651	0.000941254
0.701	0.00099917
0.751	0.00105902



==> AsymmetryqT/aqt/SA_qT_4.7_a.dat <==
0.001	8.6302e-06
0.051	0.000446585
0.101	0.000891249
0.151	0.00132869
0.201	0.0017624
0.251	0.0022026
0.301	0.00263924
0.351	0.00308178
0.401	0.00350396
0.451	0.00396084
0.501	0.00440378
0.551	0.0048575
0.601	0.00527578
0.651	0.00575556
0.701	0.00620166
0.751	0.00676044



==> AsymmetryqT/aqt/SA_qT_7.2_a.dat <==
0.001	2.20647e-05
0.051	0.00105174
0.101	0.00207474
0.151	0.00311343
0.201	0.00413707
0.251	0.00515377
0.301	0.00616701
0.351	0.00718886
0.401	0.00818778
0.451	0.00918415
0.501	0.0101339
0.551	0.0111186
0.601	0.0120767
0.651	0.0130444
0.701	0.0140379
0.751	0.0149593



==> AsymmetryqT/bqt/SA_qT_158.1_b.dat <==
0.001	4.53583e-06
0.051	0.000233133
0.101	0.000458415
0.151	0.000681009
0.201	0.0009009
0.251	0.00111613
0.301	0.00132354
0.351	0.00152278
0.401	0.00172014
0.451	0.00190355
0.501	0.00207198
0.551	0.00223826
0.601	0.002392
0.651	0.00254107
0.701	0.0026557
0.751	0.00276355



==> AsymmetryqT/bqt/SA_qT_17.33_b.dat <==
0.001	0.000113026
0.051	0.00491368
0.101	0.00968018
0.151	0.0144503
0.201	0.0191882
0.251	0.023804
0.301	0.0284777
0.351	0.0329542
0.401	0.0374469
0.451	0.0418502
0.501	0.046165
0.551	0.0505614
0.601	0.0545599
0.651	0.0586098
0.701	0.0627042
0.751	0.0663471



==> AsymmetryqT/bqt/SA_qT_31.6_b.dat <==
0.001	5.69004e-05
0.051	0.00289726
0.101	0.00571111
0.151	0.00849325
0.201	0.0112572
0.251	0.0140054
0.301	0.0166742
0.351	0.019292
0.401	0.0218548
0.451	0.0243219
0.501	0.0267714
0.551	0.0291375
0.601	0.0314737
0.651	0.0336395
0.701	0.0357615
0.751	0.0377145



==> AsymmetryqT/bqt/SA_qT_4.7_b.dat <==
0.001	2.65254e-05
0.051	0.00150614
0.101	0.00297563
0.151	0.00444173
0.201	0.0059405
0.251	0.00739634
0.301	0.0088784
0.351	0.0103408
0.401	0.0117951
0.451	0.0132684
0.501	0.0147427
0.551	0.0163186
0.601	0.0178415
0.651	0.0193663
0.701	0.0210118
0.751	0.0226746



==> AsymmetryqT/bqt/SA_qT_7.2_b.dat <==
0.001	7.97394e-05
0.051	0.00401867
0.101	0.00798027
0.151	0.0118914
0.201	0.0157776
0.251	0.0197323
0.301	0.0235411
0.351	0.0275186
0.401	0.0312834
0.451	0.0350805
0.501	0.038842
0.551	0.0426642
0.601	0.0462811
0.651	0.0498364
0.701	0.0535697
0.751	0.0574952



==> AsymmetryqT/e2_y/SA_158.1_a.dat <==
-3.5	0.000316794
-3.3	0.000272442
-3.1	0.00023611
-2.9	0.000196108
-2.7	0.000154448
-2.5	0.000109502
-2.3	6.43817e-05
-2.1	9.06294e-06
-1.9	-5.33583e-05
-1.7	-9.90381e-05
-1.5	-0.000137156
-1.3	-0.000194485
-1.1	-0.000277562
-0.9	-0.00038911
-0.7	-0.000526285
-0.5	-0.000696725
-0.3	-0.00090036
-0.1	-0.00113568
0.1	-0.00138551
0.3	-0.00162474
0.5	-0.00183674
0.7	-0.00196837
0.9	-0.00193696
1.1	-0.00167347
1.3	-0.00106082
1.5	1.05235e-05
1.7	0.0016116
1.9	0.00376955
2.1	0.00642274
2.3	0.00932172
2.5	0.0118317
2.7	0.013475
2.9	0.0134894
3.1	0.0114632
3.3	0.00780249
3.5	0.0038579



==> AsymmetryqT/e2_y/SA_158.1_b.dat <==
-3.5	-5.6061e-05
-3.3	-5.35473e-05
-3.1	-5.23962e-05
-2.9	-4.7582e-05
-2.7	-4.20147e-05
-2.5	-3.43256e-05
-2.3	-2.17703e-05
-2.1	-2.67373e-06
-1.9	2.45947e-05
-1.7	5.06273e-05
-1.5	7.91659e-05
-1.3	0.00012839
-1.1	0.000209862
-0.9	0.000337805
-0.7	0.000529935
-0.5	0.00082137
-0.3	0.00124677
-0.1	0.00185964
0.1	0.00274535
0.3	0.00399769
0.5	0.00575601
0.7	0.00807285
0.9	0.0111799
1.1	0.0153358
1.3	0.0206149
1.5	0.0268476
1.7	0.0341966
1.9	0.0423457
2.1	0.0502886
2.3	0.0565669
2.5	0.0607053
2.7	0.0607387
2.9	0.0548121
3.1	0.0426083
3.3	0.0269541
3.5	0.0125715



==> AsymmetryqT/e2_y/SA_17.33_a.dat <==
-1.5	-0.00197731
-1.4	-0.00199002
-1.3	-0.00194602
-1.2	-0.00184743
-1.1	-0.00166112
-1	-0.00140203
-0.9	-0.00103741
-0.8	-0.000549144
-0.7	6.036e-05
-0.6	0.000791235
-0.5	0.00168622
-0.4	0.00273964
-0.3	0.00390345
-0.2	0.00517486
-0.1	0.00652811
1.94289e-16	0.0080191
0.1	0.00933643
0.2	0.0107441
0.3	0.011968
0.4	0.0127741
0.5	0.0134909
0.6	0.0136666
0.7	0.0134634
0.8	0.0126151
0.9	0.0113269
1	0.00957458
1.1	0.00761605
1.2	0.00556091
1.3	0.00370886
1.4	0.00219216
1.5	0.00110981



==> AsymmetryqT/e2_y/SA_17.33_b.dat <==
-1.5	0.00818793
-1.4	0.00969412
-1.3	0.0113968
-1.2	0.0133595
-1.1	0.015531
-1	0.0180682
-0.9	0.0208015
-0.8	0.0237696
-0.7	0.0271679
-0.6	0.0308293
-0.5	0.0344915
-0.4	0.0383425
-0.3	0.0424502
-0.2	0.0468526
-0.1	0.0504411
1.94289e-16	0.0538327
0.1	0.0573647
0.2	0.0593995
0.3	0.0607585
0.4	0.0618076
0.5	0.0605615
0.6	0.0583405
0.7	0.0542848
0.8	0.0484779
0.9	0.0418445
1	0.0342333
1.1	0.0262009
1.2	0.0185039
1.3	0.0119692
1.4	0.00692015
1.5	0.00343851



==> AsymmetryqT/e2_y/SA_31.6_a.dat <==
-2	-0.000807859
-1.9	-0.000907292
-1.8	-0.0010215
-1.7	-0.00114249
-1.6	-0.0012628
-1.5	-0.00138492
-1.4	-0.00151497
-1.3	-0.0016293
-1.2	-0.00175324
-1.1	-0.00185437
-1	-0.00192716
-0.9	-0.00196993
-0.8	-0.0019869
-0.7	-0.00194653
-0.6	-0.00183213
-0.5	-0.00165733
-0.4	-0.0013904
-0.3	-0.00102436
-0.2	-0.000545532
-0.1	7.04139e-05
6.38378e-16	0.000810895
0.1	0.00170325
0.2	0.00274252
0.3	0.00390816
0.4	0.00519282
0.5	0.00655321
0.6	0.00797784
0.7	0.00929295
0.8	0.0107403
0.9	0.0119136
1	0.0128618
1.1	0.0135083
1.2	0.0137487
1.3	0.0133941
1.4	0.0125595
1.5	0.0113686
1.6	0.00963111
1.7	0.00759912
1.8	0.00560899
1.9	0.00366218
2	0.00219801



==> AsymmetryqT/e2_y/SA_31.6_b.dat <==
-2	0.00102648
-1.9	0.0012681
-1.8	0.00154364
-1.7	0.00189401
-1.6	0.00230049
-1.5	0.00280357
-1.4	0.00338536
-1.3	0.00406842
-1.2	0.00485242
-1.1	0.00582585
-1	0.00692639
-0.9	0.00821599
-0.8	0.00968394
-0.7	0.0113992
-0.6	0.0134142
-0.5	0.0155721
-0.4	0.0180465
-0.3	0.0207845
-0.2	0.0239176
-0.1	0.0272758
6.38378e-16	0.0307912
0.1	0.0346113
0.2	0.0386654
0.3	0.0427558
0.4	0.0466664
0.5	0.0508246
0.6	0.0541727
0.7	0.0566416
0.8	0.0595224
0.9	0.0604967
1	0.0612113
1.1	0.0606599
1.2	0.0578748
1.3	0.0541571
1.4	0.0487491
1.5	0.0419614
1.6	0.034134
1.7	0.0261426
1.8	0.0186107
1.9	0.0119531
2	0.00696403


==> AsymmetryqT/e2_y/SA_4.7_a.dat <==
-0.23	0.00837409
-0.22	0.00813669
-0.21	0.00792539
-0.2	0.00770115
-0.19	0.00748716
-0.18	0.00723418
-0.17	0.00704546
-0.16	0.00682226
-0.15	0.00665114
-0.14	0.00643451
-0.13	0.0062006
-0.12	0.00597141
-0.11	0.00574604
-0.1	0.00558839
-0.09	0.00539327
-0.08	0.00518259
-0.07	0.00496871
-0.06	0.00476645
-0.05	0.00458399
-0.04	0.0043946
-0.03	0.00420751
-0.02	0.00404514
-0.01	0.00384805
5.89806e-17	0.00370694
0.01	0.00349582
0.02	0.00335562
0.03	0.00318808
0.04	0.00302156
0.05	0.00287623
0.06	0.00272018
0.07	0.00257124
0.08	0.00241981
0.09	0.00228429
0.1	0.00216329
0.11	0.00203016
0.12	0.00191839
0.13	0.00177984
0.14	0.00169727
0.15	0.00157489
0.16	0.00146607
0.17	0.00136533
0.18	0.00126962
0.19	0.00117466
0.2	0.00108762
0.21	0.000996108
0.22	0.000916074
0.23	0.000838763



==> AsymmetryqT/e2_y/SA_4.7_b.dat <==
-0.23	0.0290178
-0.22	0.0281789
-0.21	0.0272006
-0.2	0.0264454
-0.19	0.0254496
-0.18	0.0247529
-0.17	0.0239561
-0.16	0.0231065
-0.15	0.0223974
-0.14	0.0215835
-0.13	0.0208365
-0.12	0.020129
-0.11	0.0192641
-0.1	0.0185337
-0.09	0.017866
-0.08	0.017211
-0.07	0.0165153
-0.06	0.0157448
-0.05	0.0150736
-0.04	0.0143741
-0.03	0.0138076
-0.02	0.0131002
-0.01	0.0125459
5.89806e-17	0.0119115
0.01	0.0114241
0.02	0.0107959
0.03	0.0103085
0.04	0.00970758
0.05	0.0091566
0.06	0.0086768
0.07	0.00819321
0.08	0.00769944
0.09	0.00727263
0.1	0.00682099
0.11	0.00645724
0.12	0.00608967
0.13	0.00559992
0.14	0.00527387
0.15	0.00494433
0.16	0.004604
0.17	0.0042364
0.18	0.00397717
0.19	0.00364306
0.2	0.00333114
0.21	0.00307796
0.22	0.00284333
0.23	0.00257704



==> AsymmetryqT/e2_y/SA_7.2_a.dat <==
-0.65	0.0110875
-0.55	0.0121714
-0.45	0.0131492
-0.35	0.0136567
-0.25	0.013742
-0.15	0.0133502
-0.05	0.0123475
0.05	0.0109278
0.15	0.00915093
0.25	0.00706497
0.35	0.0050658
0.45	0.00326958
0.55	0.00185277
0.65	0.000884454



==> AsymmetryqT/e2_y/SA_7.2_b.dat <==
-0.65	0.0601587
-0.6	0.0611957
-0.55	0.0616341
-0.5	0.0615901
-0.45	0.0616359
-0.4	0.0610415
-0.35	0.0597735
-0.3	0.0593711
-0.25	0.057245
-0.2	0.0555257
-0.15	0.0528687
-0.1	0.0499976
-0.05	0.0473085
-1.38778e-17	0.0436046
0.05	0.0397952
0.1	0.0361243
0.15	0.031998
0.2	0.0283864
0.25	0.0242551
0.3	0.0203034
0.35	0.0167841
0.4	0.0134121
0.45	0.0105659
0.5	0.00792397
0.55	0.00580864
0.6	0.00409729
0.65	0.00271837



==> Asymmetryy/ya/SA_158.1_a.dat <==
-3.5	0.000316794
-3.3	0.000272442
-3.1	0.00023611
-2.9	0.000196108
-2.7	0.000154448
-2.5	0.000109502
-2.3	6.43817e-05
-2.1	9.06294e-06
-1.9	-5.33583e-05
-1.7	-9.90381e-05
-1.5	-0.000137156
-1.3	-0.000194485
-1.1	-0.000277562
-0.9	-0.00038911
-0.7	-0.000526285
-0.5	-0.000696725
-0.3	-0.00090036
-0.1	-0.00113568
0.1	-0.00138551
0.3	-0.00162474
0.5	-0.00183674
0.7	-0.00196837
0.9	-0.00193696
1.1	-0.00167347
1.3	-0.00106082
1.5	1.05235e-05
1.7	0.0016116
1.9	0.00376955
2.1	0.00642274
2.3	0.00932172
2.5	0.0118317
2.7	0.013475
2.9	0.0134894
3.1	0.0114632
3.3	0.00780249
3.5	0.0038579



==> Asymmetryy/ya/SA_17.33_a.dat <==
-1.5	-0.00197731
-1.4	-0.00199002
-1.3	-0.00194602
-1.2	-0.00184743
-1.1	-0.00166112
-1	-0.00140203
-0.9	-0.00103741
-0.8	-0.000549144
-0.7	6.036e-05
-0.6	0.000791235
-0.5	0.00168622
-0.4	0.00273964
-0.3	0.00390345
-0.2	0.00517486
-0.1	0.00652811
1.94289e-16	0.0080191
0.1	0.00933643
0.2	0.0107441
0.3	0.011968
0.4	0.0127741
0.5	0.0134909
0.6	0.0136666
0.7	0.0134634
0.8	0.0126151
0.9	0.0113269
1	0.00957458
1.1	0.00761605
1.2	0.00556091
1.3	0.00370886
1.4	0.00219216
1.5	0.00110981



==> Asymmetryy/ya/SA_31.6_a.dat <==
-2	-0.000807859
-1.9	-0.000907292
-1.8	-0.0010215
-1.7	-0.00114249
-1.6	-0.0012628
-1.5	-0.00138492
-1.4	-0.00151497
-1.3	-0.0016293
-1.2	-0.00175324
-1.1	-0.00185437
-1	-0.00192716
-0.9	-0.00196993
-0.8	-0.0019869
-0.7	-0.00194653
-0.6	-0.00183213
-0.5	-0.00165733
-0.4	-0.0013904
-0.3	-0.00102436
-0.2	-0.000545532
-0.1	7.04139e-05
6.38378e-16	0.000810895
0.1	0.00170325
0.2	0.00274252
0.3	0.00390816
0.4	0.00519282
0.5	0.00655321
0.6	0.00797784
0.7	0.00929295
0.8	0.0107403
0.9	0.0119136
1	0.0128618
1.1	0.0135083
1.2	0.0137487
1.3	0.0133941
1.4	0.0125595
1.5	0.0113686
1.6	0.00963111
1.7	0.00759912
1.8	0.00560899
1.9	0.00366218
2	0.00219801



==> Asymmetryy/ya/SA_4.7_a.dat <==
-0.23	0.00837409
-0.22	0.00813669
-0.21	0.00792539
-0.2	0.00770115
-0.19	0.00748716
-0.18	0.00723418
-0.17	0.00704546
-0.16	0.00682226
-0.15	0.00665114
-0.14	0.00643451
-0.13	0.0062006
-0.12	0.00597141
-0.11	0.00574604
-0.1	0.00558839
-0.09	0.00539327
-0.08	0.00518259
-0.07	0.00496871
-0.06	0.00476645
-0.05	0.00458399
-0.04	0.0043946
-0.03	0.00420751
-0.02	0.00404514
-0.01	0.00384805
5.89806e-17	0.00370694
0.01	0.00349582
0.02	0.00335562
0.03	0.00318808
0.04	0.00302156
0.05	0.00287623
0.06	0.00272018
0.07	0.00257124
0.08	0.00241981
0.09	0.00228429
0.1	0.00216329
0.11	0.00203016
0.12	0.00191839
0.13	0.00177984
0.14	0.00169727
0.15	0.00157489
0.16	0.00146607
0.17	0.00136533
0.18	0.00126962
0.19	0.00117466
0.2	0.00108762
0.21	0.000996108
0.22	0.000916074
0.23	0.000838763



==> Asymmetryy/ya/SA_7.2_a.dat <==
-0.65	0.0110875
-0.55	0.0121714
-0.45	0.0131492
-0.35	0.0136567
-0.25	0.013742
-0.15	0.0133502
-0.05	0.0123475
0.05	0.0109278
0.15	0.00915093
0.25	0.00706497
0.35	0.0050658
0.45	0.00326958
0.55	0.00185277
0.65	0.000884454



==> Asymmetryy/yb/SA_158.1_b.dat <==
-3.5	-5.6061e-05
-3.3	-5.35473e-05
-3.1	-5.23962e-05
-2.9	-4.7582e-05
-2.7	-4.20147e-05
-2.5	-3.43256e-05
-2.3	-2.17703e-05
-2.1	-2.67373e-06
-1.9	2.45947e-05
-1.7	5.06273e-05
-1.5	7.91659e-05
-1.3	0.00012839
-1.1	0.000209862
-0.9	0.000337805
-0.7	0.000529935
-0.5	0.00082137
-0.3	0.00124677
-0.1	0.00185964
0.1	0.00274535
0.3	0.00399769
0.5	0.00575601
0.7	0.00807285
0.9	0.0111799
1.1	0.0153358
1.3	0.0206149
1.5	0.0268476
1.7	0.0341966
1.9	0.0423457
2.1	0.0502886
2.3	0.0565669
2.5	0.0607053
2.7	0.0607387
2.9	0.0548121
3.1	0.0426083
3.3	0.0269541
3.5	0.0125715



==> Asymmetryy/yb/SA_17.33_b.dat <==
-1.5	0.00818793
-1.4	0.00969412
-1.3	0.0113968
-1.2	0.0133595
-1.1	0.015531
-1	0.0180682
-0.9	0.0208015
-0.8	0.0237696
-0.7	0.0271679
-0.6	0.0308293
-0.5	0.0344915
-0.4	0.0383425
-0.3	0.0424502
-0.2	0.0468526
-0.1	0.0504411
1.94289e-16	0.0538327
0.1	0.0573647
0.2	0.0593995
0.3	0.0607585
0.4	0.0618076
0.5	0.0605615
0.6	0.0583405
0.7	0.0542848
0.8	0.0484779
0.9	0.0418445
1	0.0342333
1.1	0.0262009
1.2	0.0185039
1.3	0.0119692
1.4	0.00692015
1.5	0.00343851



==> Asymmetryy/yb/SA_31.6_b.dat <==
-2	0.00102648
-1.9	0.0012681
-1.8	0.00154364
-1.7	0.00189401
-1.6	0.00230049
-1.5	0.00280357
-1.4	0.00338536
-1.3	0.00406842
-1.2	0.00485242
-1.1	0.00582585
-1	0.00692639
-0.9	0.00821599
-0.8	0.00968394
-0.7	0.0113992
-0.6	0.0134142
-0.5	0.0155721
-0.4	0.0180465
-0.3	0.0207845
-0.2	0.0239176
-0.1	0.0272758
6.38378e-16	0.0307912
0.1	0.0346113
0.2	0.0386654
0.3	0.0427558
0.4	0.0466664
0.5	0.0508246
0.6	0.0541727
0.7	0.0566416
0.8	0.0595224
0.9	0.0604967
1	0.0612113
1.1	0.0606599
1.2	0.0578748
1.3	0.0541571
1.4	0.0487491
1.5	0.0419614
1.6	0.034134
1.7	0.0261426
1.8	0.0186107
1.9	0.0119531
2	0.00696403



==> Asymmetryy/yb/SA_4.7_b.dat <==
-0.23	0.0290178
-0.22	0.0281789
-0.21	0.0272006
-0.2	0.0264454
-0.19	0.0254496
-0.18	0.0247529
-0.17	0.0239561
-0.16	0.0231065
-0.15	0.0223974
-0.14	0.0215835
-0.13	0.0208365
-0.12	0.020129
-0.11	0.0192641
-0.1	0.0185337
-0.09	0.017866
-0.08	0.017211
-0.07	0.0165153
-0.06	0.0157448
-0.05	0.0150736
-0.04	0.0143741
-0.03	0.0138076
-0.02	0.0131002
-0.01	0.0125459
5.89806e-17	0.0119115
0.01	0.0114241
0.02	0.0107959
0.03	0.0103085
0.04	0.00970758
0.05	0.0091566
0.06	0.0086768
0.07	0.00819321
0.08	0.00769944
0.09	0.00727263
0.1	0.00682099
0.11	0.00645724
0.12	0.00608967
0.13	0.00559992
0.14	0.00527387
0.15	0.00494433
0.16	0.004604
0.17	0.0042364
0.18	0.00397717
0.19	0.00364306
0.2	0.00333114
0.21	0.00307796
0.22	0.00284333
0.23	0.00257704



==> Asymmetryy/yb/SA_7.2_b.dat <==
-0.65	0.0601587
-0.6	0.0611957
-0.55	0.0616341
-0.5	0.0615901
-0.45	0.0616359
-0.4	0.0610415
-0.35	0.0597735
-0.3	0.0593711
-0.25	0.057245
-0.2	0.0555257
-0.15	0.0528687
-0.1	0.0499976
-0.05	0.0473085
-1.38778e-17	0.0436046
0.05	0.0397952
0.1	0.0361243
0.15	0.031998
0.2	0.0283864
0.25	0.0242551
0.3	0.0203034
0.35	0.0167841
0.4	0.0134121
0.45	0.0105659
0.5	0.00792397
0.55	0.00580864
0.6	0.00409729
0.65	0.00271837


